Polluting White Dwarfs with Perturbed Exo-Comets

We present a model to account for the observed debris disks around young white dwarfs and the presence of metal-lines in their spectra. Stellar evolution models predict that the mass-loss on the AGB will be pulsed; furthermore, observations indicate that the bulk of the mass-loss occurs on the AGB. In this case, if the progenitors of the white dwarfs had remnants of planetary formation like the Sun's Oort cloud or the Kuiper Belt and a planet lying within that cloud or nearby, we find that up to 2% of the planetesimals will fall either into planet-crossing orbits or into chaotic regions after the mass-loss, depending on the location and mass of the planet (from Mars to Neptune). This yields a sufficient mass of comets that can be scattered toward the star, form a debris disk and pollute the atmosphere.

==> README.txt <==
We used BibTeX to generate our bibliography in LaTeX, so we
include the wd_pollution.bib file in the archive along with
the wd_pollution.bbl and wd_pollution.tex files.

